Optimality Guarantees for Particle Belief Approximation of POMDPs

Partially observable Markov decision processes (POMDPs) provide a flexible representation for real-world decision and control problems. However, POMDPs are notoriously difficult to solve, especially when the state and observation spaces are continuous or hybrid, which is often the case for physical systems. While recent online sampling-based POMDP algorithms that plan with observation likelihood weighting have shown practical effectiveness, a general theory characterizing the approximation error of the particle filtering techniques that these algorithms use has not previously been proposed. Our main contribution is bounding the error between any POMDP and its corresponding finite sample particle belief MDP (PB-MDP) approximation. This fundamental bridge between PB-MDPs and POMDPs allows us to adapt any sampling-based MDP algorithm to a POMDP by solving the corresponding particle belief MDP, thereby extending the convergence guarantees of the MDP algorithm to the POMDP. Practically, this is implemented by using the particle filter belief transition model as the generative model for the MDP solver. While this requires access to the observation density model from the POMDP, it only increases the transition sampling complexity of the MDP solver by a factor of $\mathcal{O}(C)$, where $C$ is the number of particles. Thus, when combined with sparse sampling MDP algorithms, this approach can yield algorithms for POMDPs that have no direct theoretical dependence on the size of the state and observation spaces. In addition to our theoretical contribution, we perform five numerical experiments on benchmark POMDPs to demonstrate that a simple MDP algorithm adapted using PB-MDP approximation, Sparse-PFT, achieves performance competitive with other leading continuous observation POMDP solvers.

==> final-jair-feedback.txt <==
[X] When introducing POMCP Solver and Veness (2010) also give theory that shows that the estimated value function converges. It seems strange not to discuss this and compare in some details these results.

(Zach) Added this

[X] I find equation (8) confusing: what is the difference between \bar{b}_{d+1}   and   {s_i', w_i'} ? These are the same right? As such. the equations seem to read:
P(B | ...) = sum_B'  P(B| ..., B') P(B'| ...) = sum_B'  delta(B,B') P(B'| ...) = etc
because  \bar{b}_{d+1} and {s_i', w_i'} really denote the same thing. This strikes me as quite unnecessary. You could simply write:
P(\bar{b} | ...) = P(  {s_i', w_i'} | ...) = \Prod ...
right?

(Zach) I took the reviewer's advice and simplified this. Michael, do you think this is OK?

[X] In Algo. 1, "G" is overloaded to return different outputs, given the
same arguments, perhaps split in different functions?

(Zach) I think this is fine - I added a note earlier to explain

[/] There is a mismatch between "Simulate" in Algo. 1, and "EstimateV" in
algo. 2

(Zach) [ ] Move PLAN to SparsePFT and explain the entry point of Sparse Sampling omega

[X] Theorem 1, I suppose Q needs to be abs. continuous wrt P (not the other
way around?)

(Zach) I think the reviewer is mistaken here

[X] p12, perhaps avoid "i.i.d.r.v" and just spell out.

(Zach) I just spelled it out everywhere

[X] p13, it would be good to see if this proof sketch could be made more
intuitive. E.g., P^d is 'the normalized measure' of what? What
probability does it represent? Especially eqs 22--25 are very cryptic.
What does "=...=" mean in (25)?

I slightly modified this to make it clearer

[/] p30 - I do not understand the superscripts 'i' and 'j' in (27). Given
that this is a product over the time-steps n, I would expect that the
index of the states and observations will be different at all time
steps...? Can you please clarify this?

(Zach) This is a good point for j... Michael, can we get rid of it???

[X] p21. I am not sure if I understand Fig. 5: what are the various yellow
shading, and gray squares? Also, if there is any way that this figure
would be at least somewhat readable in black and white, that would be
good. (currently, I saw only grey and white squares on my e-reader).

(Zach) fixed this and others

Formatting
----------

[X] Please add the special headers with the current publication year, volume, etc. to the top of the first page.
[X] The “Submitted” and “published” dates that will go in the top right corner should have two digits for the month values (using a leading zero when necessary) and four digits for the year values.
[X] For a more professional, streamlined look, please add line breaks to your physical addresses so they don’t encroach on the email addresses column.
[X] The first page should not be numbered; it should have the Creative Commons notice at the bottom instead. Please use the following Creative Commons notice. (This replaces the AI Access Foundation copyright. If you are using LaTex, the latest JAIR style file should have the correct copyright notice.)
©2023 The Authors. Published by AI Access Foundation under Creative Commons Attribution License CC BY 4.0.
[X] Please add the authors’-last-names header to the even-numbered pages as well as the paper-title header to the odd-numbered ones.
[X] There should be no manual page breaks except to force an orphaned title or first line of a paragraph onto the next page. Please remove the breaks in the appendices, at the bottom of pages 37, 40, and 45, letting the content flow without interruption from one section to the next.

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.


==> todo.txt <==
==========
To-do List:
-----
Tyler
[ ] Initial beliefs? Should we specify? (As per Zach's confusion about [-30, 30]. I also thought the same too before your explanation)
    - ML: Not sure if this is necessary anymore, since I don't talk about it in the new inset caption
[x] Rewording the experimental section
[ ] Make plots more readable (perhaps use pgfplotsx backend)
[x] Mykel's comments related to experiment section
[x] Add rollout policies to appendix

Zach
[ ] Fill out the todo notes tagged sections
    [ ] Additional funding sources that need to be mentioned in the Acknowledgments
[x] Fix Bib files
[x] Implement English feedback from Mykel
[ ] Thm 2 epsilon
[x] lifting
[x] rho instead of r
[x] q instead of total
[x] rollouts
[ ] poly
[ ] what simplifying assumption does AdaOPS make?

- Belief Particle MDP -> Particle Belief MDP
- the optimal vs an optimal
- Lemma 3A is super confusing - why not just use Q values?
- Check with Michael about new Theorem 2 statement
- difference between 85 and 90

==========

Questions:
------
[x] Should we just use figures rather than wrapfigures? (stick with wrapfigures)
[ ] Cite vision preprint?

Notes:
------
[ ] 









==========

Completed:
----------

[x] Discuss with Michael:
    - In Theorem 2, the epsilon in (24) is different from the epsilon in the first part. (change)
    - "lifting"
    - Be explicit about things the reader should "worry" about. "One might object..."
    - rho instead of r
    - After Lemma 3 is an odd place to talk about rollouts
    - Re-used symbols (delta)
    - Should we just trivially prove PFT-DPW? I think no - see if the reviewers want it
    - total -> q
    - poly


Michael
[v] New notation for {x_n}_j
    - OK
[v] Mathematically equivalent -> procedurally equivalent
    - OK
[v] epsilon in Theorem 3
    - ?? Now I'm thinking he's wondering if we do anything about the epsilon proof. That is in the Appendix F, but maybe we can make that more explicit
[v] extraneous almost surely in Lemma 1
    - Functions need to be a.s. bounded when talking about measures
[v] d_\infty ok cus esssup, don't need a.s.
[v] Integral of S^{d+1} circled? Not sure why circled - define the cartesian product
[v] In equations 14-16, why can't we just use proportional to?
    - They are exactly equal, no need to say "proportional to"
[v] Circles on Z(o|s,a)? Not sure what that means - "\mid"
[v] (s, w) is pointed out to be changed to "{s, w}" multiple times. This is inaccurate since we want the pair (s, w) itself to be added to b, we are not adding two elements s, w to b.
    - ADD the braces yes
[v] "..." circled? I'm assuming we want the under dots not the center dots here. OK
    - ROLLOUT and SIMULATE are not the same
[v] Just saying d_infty and Rmax are the upperbounds, sure... usually written this way in stats/measure theory I've seen, but conditional OK
[v] "Riemann sum" circled? - just make it a sum
[v] ||f||_\infty circled, does he mean we should just use absolute value? Sure I guess OK - use "\bar"
[v] \tilde{t} circled? Should we collapse the definition of tilde t and tmax? Not sure why circled - just add new line
[v] poly(1/n) "upright"? What does that mean? Also no we cannot track down exact coefficients, if that is the point - no italicized, it would be nice to write a definition...
[v] "assuming d_2 exists" Renyi divergence with alpha = 2. We can be more clear about this - no, just say it's bounded
[v] Explanation of need for exponentially decaying bounds (after thm 1) - reword as like not needed, but helsp dominate
[v] worry about correlated observation sequences after Eq 19 - explain more verbosely (why are o's correlated?)

Tyler
[X] Make Table (Tyler - next Thursday)
    [X] rescale bars in table
[X] Ada Ops (Tyler)
    [X] Reproduce results (next Thursday)
    [X] Hyperparameter sweep (next Thursday)
[X ] Write results section (Tyler - Thursday 4/21)
    [X] Results
    [X] Experiments Discussion
[X] Figures of experimental environments (https://slides.com/zacharysunberg/defense-4 has figures of all environments)


Michael
[v] Write introduction (Zach - next Thursday)
[v] Prove theorem 4 (POWMC) (Michael, next Thursday)
[v] Prove SparsePFT - this is a particle-belief MDP (Michael, next Thursday)
[v] copy Bjarnesson (sp) et al. to show that the right action is chosen with high prob (Michael)
[v] Write about POMCPOW, PFT-DPW (Michael)
[v] Move some theory sections to appendix
[v] Write conclusion
[v] Abstract
[v] Sections should start with what they are going to contain and then why and how it fits in (section 4 is great).
[v] Briefly introduce POW-MC in section 3
[v] Just jump to POW-MC instead of POWSS?
[v] Possibility of actually skipping over some parts of POWSS.
[v] Which theorem is the "main result"
[ ] Contact Claire
[ ] Comment out Table of Contents for submission later
[ ] The Sparse Sampling-w's d and PFTs' d goes backwards (d = 0 vs. d = D denotes finishing)... do we care?
[ ] Mykel's feedback I (Section 1-2): https://office365stanford-my.sharepoint.com/:b:/g/personal/mykel_stanford_edu/Ee2G8Svoe_5LnKxD1_tCamoBLaSohku5YRhEbg3GOFsMeA?e=l3N7B2
[ ] Mykel's feedback II (Section 3, 4.1): https://office365stanford-my.sharepoint.com/:b:/g/personal/mykel_stanford_edu/ERlgjWottX5MszseDZc_298BIFhOH-gfj9jJWejT6Tbnpw?e=KYbpbI
[ ] Mykel's feedback III: https://office365stanford-my.sharepoint.com/:b:/g/personal/mykel_stanford_edu/EV8BljcPK2RNu1bA0jAqEH4BpfFkEg-TefZur1wTg1PGmg?e=yheRJ6

Zach
[X] Write background (Zach - next Thursday)
[ML?] Alternate wording
    [ML?] 1. "essentially" "algorithmically identical" -> I tried... said "mathematically identical" or "analogous" wherever it was appropriate
    [ML?] 2. "equivalent particle belief MDP" -> I changed it to "Induced belief particle MDP"
    [ML?] 3. "a.s." -> I just said "for valid initial beliefs b0"
